SDSS J183131.63+420220.2: AM CVn star showing ER UMa-type behavior and long standstill

SDSS J183131.63+420220.2 is an AM CVn-type cataclysmic variable. Using Asteroid Terrestrial-impact Last Alert System (ATLAS) and Zwicky Transient Facility (ZTF) data, I found that this object is actually a helium dwarf nova, which experienced a long (~6 yr) standstill (2017 to 2022). The object is currently (in 2023) in ER UMa-type state with supercycles of 20-30 d and large duty cycles exceeding 0.5. This object is the second known star among AM CVn stars having characteristics of ER UMa and Z Cam types. The long duration of the standstill phase is outstanding among helium dwarf novae. These observations indicate that the accretion disk in SDSS J183131.63+420220.2 is very close to thermal stability. I detected a period of 0.01602343(1) d in the ZTF data, which can be the orbital one. Combined with the case of MGAB-V240, the limit of thermal stability of the disks in AM CVn stars appears to be located around the orbital period of 0.0158-0.0160 d.

==> abst.inc <==
SDSS J183131.63$+$420220.2 is an AM CVn-type cataclysmic
variable.  Using Asteroid Terrestrial-impact Last Alert System
(ATLAS) and Zwicky Transient Facility (ZTF) data, I found
that this object is actually a helium dwarf nova, which
experienced a long ($\sim$6~yr) standstill (2017 to 2022).
The object is currently (in 2023) in ER UMa-type state
with supercycles of 20--30~d and large duty cycles exceeding 0.5.
This object is the second known star among AM CVn stars
having characteristics of ER UMa and Z Cam types.
The long duration of the standstill phase is outstanding
among helium dwarf novae.
These observations indicate that the accretion disk in
SDSS J183131.63$+$420220.2 is very close to thermal stability.
I detected a period of 0.01602343(1)~d in the ZTF data,
which can be the orbital one.  Combined with the case of
MGAB-V240, the limit of thermal stability of the disks
in AM CVn stars appears to be located around the orbital period
of 0.0158--0.0160~d.


==> objlist.inc <==
CR Boo,
Z Cam,
AM CVn,
RZ LMi,
SU UMa,
ER UMa,
ATO J277.8818$+$42.0389,
Gaia DR3 2111270034246759424,
MGAB-V240,
SDSS J183131.63$+$420220.2,
ZTF J183131.63$+$420220.1

